Second Order and Moderate Deviation Analysis of a Block Fading Channel with Deterministic and Energy Harvesting Power Constraints

We consider a block fading additive white Gaussian noise (AWGN) channel with perfect channel state information (CSI) at the transmitter and the receiver. First, for a given codeword length and non-vanishing average probability of error, we obtain lower and upper bounds on the maximum transmission rate. We derive bounds for three kinds of power constraints inherent to a wireless transmitter. These include the canonical peak power constraint and average power constraint. In addition, we consider a time varying peak power constraint imposed by an \emph{energy harvesting device}-a mechanism that powers many modern-day wireless transmitters. The bounds characterize \emph{second order} deviation of finite blocklength coding rates from the channel capacity, which is in turn achieved by \textit{water-filling} power allocation across time. The bounds obtained also indicate the rate enhancement possible due to CSI at the transmitter in the finite blocklength regime. Next, we provide bounds on the optimal exponent with which error probability drops to zero when channel coding rate is simultaneously allowed to approach capacity \emph{at a certain rate}, as the codeword length increases. These bounds identify what is known as the moderate deviation regime of the block fading channel. We compare the bounds numerically to bring out the efficacy of our results.

==> Rate_vs_Bv.txt <==
450	4.8464	5.491	5.6022
460	4.8547	5.4922	5.6022
470	4.8626	5.4934	5.6022
480	4.8704	5.4945	5.6022
490	4.8779	5.4956	5.6022
500	4.8852	5.4967	5.6022
510	4.8922	5.4977	5.6022
520	4.8991	5.4987	5.6022
530	4.9058	5.4997	5.6022
540	4.9122	5.5007	5.6022
550	4.9185	5.5016	5.6022


==> Rate_vs_Bv_nonEH.txt <==
900	0.18393	0.28124	0.49298	0.52675	0.63964	0.68917
910	0.18455	0.28133	0.49314	0.52764	0.63991	0.68917
920	0.18516	0.28141	0.49329	0.52853	0.64018	0.68917
930	0.18576	0.28149	0.49344	0.52939	0.64044	0.68917
940	0.18635	0.28157	0.49359	0.53024	0.6407	0.68917
950	0.18693	0.28165	0.49374	0.53108	0.64096	0.68917
960	0.1875	0.28173	0.49388	0.53191	0.64121	0.68917
970	0.18806	0.2818	0.49402	0.53272	0.64146	0.68917
980	0.18862	0.28188	0.49416	0.53352	0.6417	0.68917
990	0.18916	0.28195	0.4943	0.53431	0.64194	0.68917
1000	0.1897	0.28202	0.49444	0.53508	0.64218	0.68917


==> Rate_vs_Ebar.txt <==
1	1.7948	2.1158	2.2105
2	2.4255	2.8179	2.9213
3	2.8317	3.2738	3.3814
4	3.1348	3.6145	3.7246
5	3.3776	3.8874	3.9991
6	3.5804	4.1153	4.2283
7	3.7549	4.3112	4.4252
8	3.9079	4.4831	4.5978
9	4.0444	4.6363	4.7516
10	4.1675	4.7744	4.8902
11	4.2796	4.9002	5.0165
12	4.3827	5.0158	5.1325
13	4.478	5.1227	5.2396
14	4.5666	5.222	5.3393
15	4.6495	5.3149	5.4324
16	4.7273	5.4021	5.5198
17	4.8006	5.4842	5.6022


==> Rate_vs_Pbar.txt <==
1	0.10003	0.19217	0.18531	0.19699	0.29809	0.3302
2	0.15933	0.2517	0.34084	0.37394	0.47862	0.51936
3	0.1868	0.27913	0.47438	0.51452	0.62133	0.66759
4	0.20054	0.29282	0.59212	0.63378	0.74211	0.79242
5	0.20762	0.29987	0.69785	0.73848	0.84797	0.90148
6	0.21133	0.30356	0.79405	0.83238	0.9428	0.99894
7	0.21329	0.3055	0.88247	0.91785	1.0291	1.0874
8	0.21432	0.30653	0.96441	0.99652	1.1084	1.1686
9	0.21487	0.30707	1.0408	1.0695	1.182	1.2439
10	0.21516	0.30736	1.1125	1.1378	1.2507	1.3141
11	0.21531	0.30752	1.18	1.2019	1.3153	1.38
12	0.2154	0.3076	1.2438	1.2624	1.3762	1.4422
13	0.21544	0.30764	1.3044	1.3198	1.4339	1.501
14	0.21546	0.30766	1.3621	1.3744	1.4888	1.5569
15	0.21548	0.30768	1.4172	1.4264	1.5412	1.6102


==> Rate_vs_Pbar_SH1SH2.txt <==
1	0.18531	0.19699	0.29809	0.34084	0.37394	0.47862
2	0.34084	0.37394	0.47862	0.59212	0.63378	0.74211
3	0.47438	0.51452	0.62133	0.79405	0.83238	0.9428
4	0.59212	0.63378	0.74211	0.96441	0.99652	1.1084
5	0.69785	0.73848	0.84797	1.1125	1.1378	1.2507
6	0.79405	0.83238	0.9428	1.2438	1.2624	1.3762
7	0.88247	0.91785	1.0291	1.3621	1.3744	1.4888
8	0.96441	0.99652	1.1084	1.4699	1.4762	1.5913
9	1.0408	1.0695	1.182	1.5689	1.5698	1.6853
10	1.1125	1.1378	1.2507	1.6606	1.6564	1.7724
11	1.18	1.2019	1.3153	1.746	1.7372	1.8536
12	1.2438	1.2624	1.3762	1.826	1.8129	1.9296
13	1.3044	1.3198	1.4339	1.9013	1.8842	2.0012
14	1.3621	1.3744	1.4888	1.9724	1.9516	2.0688
15	1.4172	1.4264	1.5412	2.0397	2.0154	2.133

